Finite-volume hyperbolic Coxeter 4-dimensional polytopes with 7 facets

In this paper, we obtain a complete classification of 331 finite-volume hyperbolic Coxeter 4-dimensional polytopes with 7 facets.

==> content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat

==> paperarXiv/content/dataFileList.dat <==
data1.dat
masterPage.dat
page1.dat
